Assessing the sources of reionisation: a spectroscopic case study of a 30$\times$ lensed galaxy at $z \sim 5$ with Ly{\alpha}, CIV, MgII, and [NeIII]

We present a detailed spectroscopic analysis of a galaxy at $z \simeq 4.88$ that is, by chance, magnified $\sim 30 \times$ by gravitational lensing. Only three sources at $z \gtrsim 5$ are known with such high magnification. This particular source has been shown to exhibit widespread, high equivalent width CIV $\lambda$ 1549 {\AA} emission, implying it is a unique example of a metal-poor galaxy with a hard radiation field, likely representing the galaxy population responsible for cosmic reionisation. Using UV nebular line ratio diagnostics, VLT/X-shooter observations rule out strong AGN activity, indicating a stellar origin of the hard radiation field instead. We present a new detection of [NeIII] $\lambda$ 3870 {\AA} and use the [NeIII]/[OII] line ratio to constrain the ionisation parameter and gas-phase metallicity. Closely related to the commonly used [OIII]/[OII] ratio, our [NeIII]/[OII] measurement shows this source is similar to local "Green Pea" galaxies and Lyman-continuum leakers. It furthermore suggests this galaxy is more metal poor than expected from the Fundamental Metallicity Relation, possibly as a consequence of excess gas accretion diluting the metallicity. Finally, we present the highest redshift detection of MgII $\lambda$ 2796 {\AA}, observed at high equivalent width in emission, in contrast to more evolved systems predominantly exhibiting MgII absorption. Strong MgII emission has been observed in most $z \sim 0$ Lyman-continuum leakers known and has recently been proposed as an indirect tracer of escaping ionising radiation. In conclusion, this strongly lensed galaxy, observed just 300 Myr after reionisation ends, enables testing of observational diagnostics proposed to constrain the physical properties of distant galaxies in the $\mathit{JWST}$/ELT era.

==> XSResults.txt <==
# Line	Wavelength	Δv	Δv_err	Uplim	Flux	Flux_err	EW	EW_err	FWHM	FWHM_err
Lya	1215.670	52.0	2.1	False	341.98	4.25	134.3	13.3	205.5	6.6
CIV	1548.187	0.0	28.8	False	7.77	1.26	8.5	1.7	188.4	nan
CIV	1550.772	0.0	59.4	False	5.18	1.18	5.7	1.5	164.3	140.0
HeII	1640.420	nan	nan	True	4.67	nan	3.0	nan	nan	nan
OIIIs	1660.809	-11.8	32.5	False	6.62	2.70	8.3	3.5	116.6	72.9
OIIIs	1666.150	nan	nan	True	4.70	nan	9.6	nan	nan	nan
CIIIf	1906.683	nan	nan	True	4.81	nan	6.0	nan	nan	nan
MgII	2796.352	-48.0	16.9	False	3.77	0.88	13.7	3.6	73.8	92.5
OII	3727.092	-7.8	46.6	False	52.32	8.63	nan	nan	280.5	68.4
OII	3729.875	-7.8	46.6	False	69.97	8.63	nan	nan	280.5	68.4
NeIII	3869.849	-37.0	nan	False	63.93	10.29	nan	nan	282.6	nan

